Filling in the Blanks: A Method to Infer the Substructure Membership and Dynamics of 5D Stars

We present and test a method to infer a probability density function (PDF) for the missing vlos of a star with 5D information within $2.5$ kpc. We use stars from the Gaia DR3 RVS catalogue to describe the local orbital structure in action space. This technique also allows us to infer the probability that a 5D star is associated with the Milky Way's stellar Disc or the stellar Halo, which can be further decomposed into known stellar substructures. The method is tested on a 6D Gaia DR3 RVS sample and a 6D Gaia sample crossmatched to groundbased spectroscopic surveys, stripped of their true vlos. The stars predicted vlos, membership probabilities, and inferred structure properties are then compared to the true 6D equivalents, allowing the method's accuracy and limitations to be studied in detail. Our predicted vlos PDFs are statistically consistent with the true vlos, with accurate uncertainties. We find that the vlos of Disc stars can be well constrained, with a median uncertainty of 26 kms. Halo stars are typically less well constrained with a median uncertainty of 72 kms, but those found likely to belong to Halo substructures can be better constrained. The dynamical properties of the total sample and subgroups, such as distributions of integrals of motion and velocities, are also accurately recovered. The group membership probabilities are statistically consistent with our initial labelling, allowing high quality sets to be selected from 5D samples by choosing a trade off between higher expected purity and decreasing expected completeness.

==> Absracts.txt <==

### 5D Abstract
In the solar neighbourhood,
only ~2% of stars in the Gaia survey have a line-of-sight velocity (vlos) from the RVS catalogue that is invariably biased towards brighter giant stars.
These limitations restrict conventional dynamical analysis, such as finding and studying substructures in the stellar halo.
In this talk, I present a method to infer a PDF for the missing vlos of a star with 5D information within 2.5kpc,
using stars from the Gaia DR3 RVS catalogue to describe the local orbital structure in action space.
This technique also allows us to infer the probability that a 5D star is associated with the Milky Way's stellar disc or the stellar halo,
which can be further decomposed into known stellar substructures.
The method is tested on 6D Gaia samples to rigorously test the predicted vlos, membership probabilities,
 and inferred structure properties compared to the true 6D equivalents to study the method's accuracy and limitations in detail.
  I then show the results of applying our methodology to the true 5D Gaia sample,
   predicting the expected population numbers of substructures and selecting high-quality samples of their 5D members, including main-sequence stars.


Paper:
Context.
In the solar neighbourhood, only ∼ 2% of stars in the Gaia survey have a line-of-sight velocity (vlos) contained within the RVS catalogue that is invariably biased towards brighter giant stars. These limitations restrict conventional dynamical analysis, such as finding and studying substructures in the stellar halo.
Aims.
To present and test a method to infer a probability density function (PDF) for the missing vlos of a star with 5D information within 2.5 kpc. We use stars from the Gaia DR3 RVS catalogue to describe the local orbital structure in action space. This technique also allows us to infer the probability that a 5D star is associated with the Milky Way's stellar Disc or the stellar Halo, which can be further decomposed into known stellar substructures.
Methods.
The method is tested on a 6D Gaia DR3 RVS sample and a 6D crossmatched Gaia sample, stripped of their true vlos. The stars predicted vlos, membership probabilities, and inferred structure properties are then compared to the true 6D equivalents, allowing the method's accuracy and limitations to be studied in detail.
Results.
Our predicted vlos PDFs are statistically consistent with the true vlos, with accurate uncertainties. We find that the vlos of Disc stars can be well-constrained with a median uncertainty of only 26 km s−1. Halo stars are typically less well-constrained, apart from those likely to belong to Halo substructures, with median uncertainties ranging from 8 to 96 km s−1. The dynamical properties of the total sample and subgroups, such as distributions of integrals of motion and velocities, are also accurately recovered. The group membership probabilities are statistically consistent with our initial labelling, allowing for high-quality samples to be selected by choosing a trade-off between higher expected purity and decreasing expected completeness.
Conclusions.
We have developed a method to estimate 5D stars' vlos and substructure membership. We have demon- strated that it is possible to find likely substructure members and statistically infer the group's dynamical properties. This technique will be used in a second paper to study accreted substructures with 5D stars from the Gaia DR3 catalogue.

